Search for microscopic black holes and string balls in final states with leptons and jets with the ATLAS detector at sqrt(s) = 8 TeV

A search for an excess of events with multiple high transverse momentum objects including charged leptons and jets is presented, using 20.3 fb^-1 of proton-proton collision data recorded by the ATLAS detector at the Large Hadron Collider in 2012 at a centre-of-mass energy of sqrt(s) = 8 TeV. No excess of events beyond Standard Model expectations is observed. Using extra-dimensional models for black hole and string ball production and decay, exclusion contours are determined as a function of the mass threshold for production and the fundamental gravity scale for two, four and six extra dimensions. For six extra dimensions, mass thresholds of 4.8-6.2 TeV are excluded at 95% confidence level, depending on the fundamental gravity scale and model assumptions. Upper limits on the fiducial cross-sections for non-Standard Model production of these final states are set.

==> Metadata.txt <==
Search for microscopic black holes and string balls in final states with leptons and jets with the ATLAS detector at sqrt(s) = 8 TeV

A search for an excess of events with multiple high transverse momentum objects including charged leptons and jets is presented, using 20.3~fb$^{-1}$ of proton-proton collision data recorded by the ATLAS detector at the Large Hadron Collider in 2012 at a centre-of-mass energy of $\sqrt{s} = 8$~TeV. No excess of events beyond Standard Model expectations is observed.
Using extra-dimensional models for black hole and string ball production and decay, exclusion contours are determined as a function of the mass threshold for production and the fundamental gravity scale for two, four and six extra dimensions. For six extra dimensions, mass thresholds of $4.8$--$6.2$~TeV are excluded at 95\% confidence level, depending on the fundamental gravity scale and model assumptions. Upper limits on the fiducial cross-sections for non-Standard Model production of these final states are set.

Comments: 35 pages plus author list (58 pages total), 11 figures, 8 tables, submitted to JHEP, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2013-05/ 
CERN-PH-EP-2014-072

